Overview of hadronic interaction studies at the Pierre Auger Observatory

The combination of fluorescence and surface detectors at the Pierre Auger Observatory offers unprecedented precision in testing models of hadronic interactions at center-of-mass energies around 70 TeV and beyond. However, for some time, discrepancies between model predictions and measured air-shower data have complicated efforts to accurately determine the mass composition of ultra-high-energy cosmic rays. A key inconsistency is the deficit of simulated signals compared to those measured with the surface detectors, typically interpreted as a deficit in the muon signal generated by the hadronic component of simulated showers. Recently, a new global method has been applied to the combined data from the surface and fluorescence detectors at the Pierre Auger Observatory. This method simultaneously determines the mass composition of cosmic rays and evaluates variations in the simulated depth of the shower maximum and hadronic signals on the ground. The findings reveal not only the alleviated muon problem but also show that all current models of hadronic interactions predict depths of the shower maximum that are too shallow, offering new insights into deficiencies in these models from a broader perspective.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

